Non-symmetric isogeometric FEM-BEM couplings

We present a coupling of the Finite Element and the Boundary Element Method in an isogeometric framework to approximate either two-dimensional Laplace interface problems or boundary value problems consisting in two disjoint domains. We consider the Finite Element Method in the bounded domains to simulate possibly non-linear materials. The Boundary Element Method is applied in unbounded or thin domains where the material behavior is linear. The isogeometric framework allows to combine different design and analysis tools: first, we consider the same type of NURBS parameterizations for an exact geometry representation and second, we use the numerical analysis for the Galerkin approximation. Moreover, it facilitates to perform h- and p-refinements. For the sake of analysis, we consider the framework of strongly monotone and Lipschitz continuous operators to ensure well-posedness of the coupled system. Furthermore, we provide an a priori error estimate. We additionally show an improved convergence behavior for the errors in functionals of the solution that may double the rate under certain assumptions. Numerical examples conclude the work which illustrate the theoretical results.

==> data/convergence_p1_a__error_H_0to40_mh.dat <==
h error
1 2.9911818841227005
3 3.1135347486865235
5 1.6595755354970663
7 1.1602618858049216
9 0.9081698087837764
11 0.7450061824358063
13 0.6310965019625846
15 0.5471937133071159
17 0.4828764023227330
19 0.4320298146457742
21 0.3908366162660549
23 0.3567934645382420
25 0.3281917301712220
27 0.3038259474053737
29 0.2828216180999212
31 0.2645290939476085
33 0.2484557724319639
35 0.2342214033891108
37 0.2215278201718623
39 0.2101379465915984
41 0.1998609274453490


==> data/convergence_p1_ae__error_2_0to40_mh.dat <==
h error
1 0.0319435760485811
3 0.0169782437980346
5 0.0034074970438358
7 0.0015803126523062
9 0.0009241913779283
11 0.0006088735758703
13 0.0004320279961472
15 0.0003227017066501
17 0.0002503163238097
19 0.0001998793023679
21 0.0001633167538044
23 0.0001359599723276
25 0.0001149540248344
27 0.0000984722485400
29 0.0000853012753583
31 0.0000746092847002
33 0.0000658104436704
35 0.0000584824323422
37 0.0000523145411806
39 0.0000470740341858
41 0.0000425837781897


==> data/convergence_p2_a__error_H_0to40_mh.dat <==
h error
1 2.9281653101049674
3 0.8754501997884937
5 0.5766255823040621
7 0.3205578970000548
9 0.1729778425294222
11 0.1086396991356259
13 0.0748990082135987
15 0.0549212418072282
17 0.0420735641620054
19 0.0333029639833111
21 0.0270384589268946
23 0.0224025239612360
25 0.0188725953505819
27 0.0161210502707562
29 0.0139336922769869
31 0.0121655273842626
33 0.0107154830211394
35 0.0095113103081093
37 0.0085002270128958
39 0.0076429301732744
41 0.0069096568293524


==> data/convergence_p2_ae__error_2_0to14_machine_realNonlinearityBigGap.dat <==
h error
10 0.0008553976927409
13 0.0007468011569469
16 0.0004866129714177
19 0.0003069403656729
22 0.0002292409396628
25 0.0001602025168370
28 0.0001000091205987


==> data/convergence_p2_ae__error_2_0to40_mh.dat <==
h error
1 0.0130617777802537
3 0.0025946459798674
5 0.0001564642448610
7 0.0000279760284358
9 0.0000092362676438
11 0.0000039484156706
13 0.0000019687372701
15 0.0000010921360636
17 0.0000006547861182
19 0.0000004165126941
21 0.0000002776165924
23 0.0000001921762121
25 0.0000001372628595
27 0.0000001006585766
29 0.0000000754947258
31 0.0000000577324626
33 0.0000000449041853
35 0.0000000354516387
37 0.0000000283621022
39 0.0000000229604118
41 0.0000000187862463


==> data/convergence_p3_a__error_H_0to40_mh.dat <==
h error
1 3.0664250943361564
3 1.9167783034902504
5 0.6197881019616251
7 0.1252749448276614
9 0.0458490445205567
11 0.0217496562539830
13 0.0120861293001991
15 0.0074443185335109
17 0.0049283253390549
19 0.0034417901696618
21 0.0025049021450711
23 0.0018840452986139
25 0.0014557775161827
27 0.0011505071631965
29 0.0009268829362733
31 0.0007592400092590
33 0.0006310542613107
35 0.0005313482078849
37 0.0004526290551753
39 0.0003896602079058
41 0.0003387048934362


==> data/convergence_p3_ae__error_2_0to14_machine_realNonlinearityBigGap.dat <==
h error
10 0.0007310872291885
13 0.0004114230083601
16 0.0002858088379985
19 0.0002188100877528
22 0.0001365313194923
25 0.0000753758942231
28 0.0000452480817317


==> data/convergence_p3_ae__error_2_0to40.dat <==
h error
1 0.0766127414814028
3 0.0053064290156759
5 0.0003233590584772
7 0.0000169952889919
9 0.0000065292677038
11 0.0000028174611746
13 0.0000029811034838
15 0.0000011869707732
17 0.0000013123620699
19 0.0000014128532713
21 0.0000002840797357
23 0.0000008412784624
25 0.0000005250636490
27 0.0000001997612986
29 0.0000004366238329
31 0.0000001423998524
33 0.0000001755261667
35 0.0000001919703370
37 0.0000000284091268
39 0.0000001082923680
41 0.0000000720717479


==> data/convergence_p3_ae__error_2_0to40_2.dat <==
h error
1 0.0500515192416826
3 0.0027594620529399
5 0.0003195418645903
7 0.0000142603870066
9 0.0000034607191943
11 0.0000009292960592
13 0.0000007930664720
15 0.0000003784118012
17 0.0000003656062959
19 0.0000003729529741
21 0.0000000710918044
23 0.0000002151126226
25 0.0000001378152141
27 0.0000000516655896
29 0.0000001136343042
31 0.0000000364724606
33 0.0000000452890094
35 0.0000000497125781
37 0.0000000071932484
39 0.0000000280865127
41 0.0000000186226565


==> data/convergence_p3_ae__error_2_0to40_mh.dat <==
h error
1 0.0146853182801125
3 0.0002226032196110
5 0.0000095635819922
7 0.0000010317519610
9 0.0000001797420313
11 0.0000000425663331
13 0.0000000136067624
15 0.0000000050574198
17 0.0000000022137485
19 0.0000000010733410
21 0.0000000005615028
23 0.0000000003138998
25 0.0000000001849105
27 0.0000000001137630
29 0.0000000000726434
31 0.0000000000478959
33 0.0000000000324758
35 0.0000000000225677
37 0.0000000000160434
39 0.0000000000116356
41 0.0000000000085991


==> data/convergence_p3_ae__error_2_0to40_mh_026_5.dat <==
h error
1 0.0351448507365215
3 0.0027663704672416
5 0.0003182908278576
7 0.0000134711933284
9 0.0000024606252109
11 0.0000003126164239
13 0.0000002469546756
15 0.0000001142709956
17 0.0000000562867570
19 0.0000000331751016
21 0.0000000047961715
23 0.0000000104943723
25 0.0000000112645349
27 0.0000000036379004
29 0.0000000080753810
31 0.0000000018523998
33 0.0000000027228264
35 0.0000000032165464
37 0.0000000003867335
39 0.0000000018706614
41 0.0000000011521126


==> data/convergence_p3_ae__error_2_0to40_mh_1.dat <==
h error
1 0.0002427216375240
3 0.0000055776490108
5 0.0000001615549154
7 0.0000000074805894
9 0.0000000009703738
11 0.0000000002346071
13 0.0000000000757579
15 0.0000000000294295
17 0.0000000000130287
19 0.0000000000063622
21 0.0000000000033539
23 0.0000000000018803
25 0.0000000000011090
27 0.0000000000006821
29 0.0000000000004354
31 0.0000000000002862
33 0.0000000000001935
35 0.0000000000001340
37 0.0000000000000941
39 0.0000000000000778
41 0.0000000000000751

